Enhancing Noisy Functional Encryption for Privacy-Preserving Machine Learning

Functional encryption (FE) has recently attracted interest in privacy-preserving machine learning (PPML) for its unique ability to compute specific functions on encrypted data. A related line of work focuses on noisy FE, which ensures differential privacy in the output while keeping the data encrypted. We extend the notion of noisy multi-input functional encryption (NMIFE) to (dynamic) noisy multi-client functional encryption ((Dy)NMCFE), which allows for more flexibility in the number of data holders and analyses, while protecting the privacy of the data holder with fine-grained access through the usage of labels. Following our new definition of DyNMCFE, we present DyNo, a concrete inner-product DyNMCFE scheme. Our scheme captures all the functionalities previously introduced in noisy FE schemes, while being significantly more efficient in terms of space and runtime and fulfilling a stronger security notion by allowing the corruption of clients. To further prove the applicability of DyNMCFE, we present a protocol for PPML based on DyNo. According to this protocol, we train a privacy-preserving logistic regression.

==> data/accuracy50.dat <==
eps LBW LBW_LDP PCS PCS_LDP UIS UIS_LDP
 0.01 0 0.5142857142857139 0 0.5238947368421051 0.02052173913043478 0.5098086956521737
 0.1 0.5297354497354496 0.5143915343915342 0.519263157894737 0.518684210526316 0.5526956521739129 0.4625043478260868
 0.2 0.5289947089947088 0.5298412698412698 0.5201052631578946 0.5137368421052632 0.6140521739130433 0.4963478260869563
 0.3 0.5394708994708993 0.4853968253968252 0.5416842105263159 0.5144736842105264 0.6793739130434779 0.4949913043478261
 0.4 0.5706878306878305 0.5323809523809524 0.5273157894736842 0.5183684210526315 0.6726608695652172 0.5251478260869563
 0.5 0.6027513227513228 0.5286772486772485 0.5621578947368421 0.510421052631579 0.7138782608695646 0.46
 0.6 0.588253968253968 0.5352380952380952 0.5696842105263159 0.5158947368421053 0.7258086956521737 0.5527652173913041
 0.7 0.6033862433862431 0.5274074074074072 0.561684210526316 0.5214736842105264 0.7299826086956516 0.5391304347826087
 0.7999999999999999 0.6134391534391533 0.5038095238095236 0.5796842105263156 0.5134736842105262 0.7423652173913036 0.5145391304347827
 0.8999999999999999 0.6225396825396823 0.5315343915343914 0.5717368421052631 0.5147894736842107 0.7439999999999991 0.5450782608695652
 0.9999999999999999 0.6050793650793649 0.5382010582010578 0.5821052631578949 0.5267368421052633 0.7419130434782601 0.553286956521739
 1.1 0.6304761904761904 0.5216931216931217 0.5974736842105262 0.5064736842105265 0.7441043478260861 0.4998608695652172
 1.2 0.6293121693121694 0.5562962962962961 0.5966842105263157 0.5302105263157896 0.7442782608695643 0.5341913043478261
 1.3 0.6192592592592591 0.5535449735449735 0.600842105263158 0.52 0.74431304347826 0.5597913043478263
 1.4 0.621058201058201 0.5501587301587301 0.5909473684210527 0.5188947368421054 0.7443478260869556 0.5121043478260869
 1.5 0.6258201058201058 0.5460317460317459 0.6046842105263158 0.5106842105263159 0.7443478260869556 0.4947826086956522
 1.6 0.6410582010582008 0.5172486772486771 0.5838947368421052 0.5401052631578948 0.7443478260869556 0.5546086956521737
 1.7 0.6685714285714284 0.5755555555555555 0.5956842105263157 0.5329473684210525 0.7443478260869556 0.5286260869565217
 1.8 0.6657142857142856 0.5267724867724866 0.5958421052631577 0.5124736842105264 0.7443478260869556 0.5620173913043476
 1.900000000000001 0.6603174603174601 0.5633862433862432 0.6033684210526318 0.5322105263157895 0.7443478260869556 0.5928695652173911
 2 0.651005291005291 0.5457142857142855 0.6041052631578947 0.5286315789473686 0.7443478260869556 0.614469565217391
 2.100000000000001 0.658201058201058 0.5610582010582009 0.608 0.508842105263158 0.7443478260869556 0.5970782608695649
 2.200000000000001 0.6778835978835976 0.5576719576719574 0.6095263157894737 0.5367894736842104 0.7443478260869556 0.573078260869565
 2.300000000000001 0.6728042328042324 0.5507936507936509 0.612315789473684 0.5437894736842106 0.7443826086956513 0.6212173913043476
 2.400000000000001 0.6798941798941797 0.5861375661375661 0.6075263157894737 0.5306315789473685 0.7443478260869556 0.6096347826086954
 2.500000000000001 0.6723809523809521 0.5238095238095235 0.6134736842105263 0.5420526315789475 0.7443478260869556 0.5899130434782607
 2.600000000000001 0.6765079365079366 0.5923809523809523 0.6150526315789474 0.5362105263157896 0.7443478260869556 0.5943304347826086
 2.700000000000001 0.6788359788359787 0.5770370370370369 0.615 0.5262105263157897 0.7443478260869556 0.6007304347826083
 2.800000000000001 0.6801058201058198 0.5687830687830685 0.6197894736842104 0.5627894736842105 0.7443478260869556 0.6408695652173911
 2.900000000000001 0.6834920634920632 0.5757671957671956 0.6105789473684209 0.5361052631578949 0.7443478260869556 0.6103999999999996
 3.000000000000001 0.6824338624338621 0.5947089947089946 0.6106315789473684 0.5305789473684211 0.7443478260869556 0.6531130434782604
 3.100000000000001 0.6793650793650792 0.5729100529100527 0.6151578947368421 0.5304210526315791 0.7443478260869556 0.6325565217391302
 3.200000000000002 0.6845502645502644 0.5827513227513225 0.6089473684210527 0.5230526315789474 0.7443478260869556 0.658886956521739
 3.300000000000002 0.6864550264550261 0.5656084656084653 0.6163684210526315 0.5298947368421053 0.7443478260869556 0.6714086956521734
 3.400000000000002 0.6867724867724865 0.5919576719576719 0.619157894736842 0.5541578947368421 0.7443478260869556 0.6513043478260867
 3.500000000000002 0.6873015873015869 0.5943915343915342 0.6110526315789472 0.5360526315789474 0.7443478260869556 0.6582260869565215
 3.600000000000002 0.6871957671957668 0.5601058201058198 0.6150526315789473 0.5376842105263159 0.7443478260869556 0.6482086956521738
 3.700000000000002 0.6867724867724864 0.6034920634920633 0.6149473684210528 0.5447894736842105 0.7443478260869556 0.6780173913043475
 3.800000000000002 0.6879365079365075 0.577248677248677 0.6215789473684208 0.5656315789473685 0.7443478260869556 0.68855652173913
 3.900000000000002 0.6881481481481478 0.5965079365079363 0.6167368421052635 0.5572631578947369 0.7443478260869556 0.6698782608695649
 4.000000000000002 0.6877248677248673 0.6005291005291006 0.6254210526315788 0.5455263157894736 0.7443478260869556 0.6922434782608691
 4.100000000000001 0.687407407407407 0.5955555555555555 0.6284210526315789 0.5494736842105262 0.7443478260869556 0.6851826086956518
 4.200000000000001 0.6886772486772484 0.5957671957671956 0.6265263157894735 0.5530000000000003 0.7443478260869556 0.6911999999999996
 4.300000000000001 0.6866666666666663 0.5993650793650791 0.6205263157894736 0.5447368421052632 0.7443826086956513 0.6941913043478258
 4.4 0.6883597883597879 0.5966137566137563 0.6325263157894736 0.5648421052631578 0.7443478260869556 0.7063304347826082
 4.5 0.6887830687830684 0.6313227513227513 0.6272105263157894 0.5566842105263159 0.7443478260869556 0.6802782608695649
 4.6 0.6881481481481477 0.5938624338624338 0.6261052631578948 0.5627894736842107 0.7443478260869556 0.6819130434782604
 4.699999999999999 0.6881481481481477 0.6135449735449733 0.6363157894736841 0.5521052631578948 0.7443826086956513 0.7190956521739126
 4.799999999999999 0.6878306878306875 0.5970370370370369 0.6373157894736842 0.5627894736842106 0.7443478260869557 0.6973217391304343
 4.899999999999999 0.6880423280423278 0.6168253968253967 0.6185263157894734 0.5655263157894738 0.7444173913043469 0.6987826086956517
 4.999999999999998 0.6878306878306873 0.6033862433862432 0.6263157894736842 0.5758421052631579 0.7443478260869556 0.7096695652173908
 5.099999999999998 0.6877248677248673 0.6070899470899471 0.6279999999999999 0.5656842105263159 0.7443478260869556 0.7230260869565212
 5.199999999999998 0.6878306878306873 0.6268783068783067 0.6300526315789471 0.5766842105263159 0.7443478260869556 0.6985391304347823
 5.299999999999997 0.6883597883597881 0.6295238095238095 0.6406842105263156 0.5551052631578948 0.7443478260869556 0.7231304347826081
 5.399999999999997 0.6876190476190472 0.5874074074074072 0.6483157894736844 0.5614736842105263 0.7443826086956513 0.7234086956521736
 5.499999999999996 0.6884656084656081 0.6258201058201058 0.6485263157894735 0.5770526315789473 0.7443478260869556 0.7137739130434778
 5.599999999999996 0.6879365079365077 0.6219047619047618 0.6314210526315788 0.5722631578947369 0.7443478260869556 0.7127999999999997
 5.699999999999996 0.6880423280423277 0.6142857142857141 0.634 0.5718947368421052 0.7443478260869556 0.7292173913043474
 5.799999999999995 0.6880423280423276 0.6070899470899468 0.6256315789473681 0.5637894736842104 0.7443478260869556 0.7075826086956516
 5.899999999999995 0.6885714285714283 0.6187301587301585 0.6442105263157896 0.5666842105263157 0.7443478260869556 0.7260173913043473
 5.999999999999995 0.6878306878306873 0.6216931216931217 0.6329473684210524 0.5744210526315789 0.7443478260869556 0.7297043478260862
 6.099999999999994 0.6881481481481478 0.6234920634920634 0.6410526315789474 0.5818947368421054 0.7443478260869556 0.7228173913043473
 6.199999999999994 0.6878306878306876 0.6217989417989417 0.641842105263158 0.5866842105263157 0.7443478260869556 0.7253913043478254
 6.299999999999994 0.6880423280423276 0.6216931216931214 0.6486315789473683 0.5886842105263158 0.7443478260869556 0.738226086956521
 6.399999999999993 0.6879365079365075 0.6375661375661374 0.6429473684210526 0.5653157894736843 0.7443478260869556 0.7385739130434776
 6.499999999999993 0.6882539682539679 0.6150264550264549 0.6407368421052632 0.5874736842105264 0.7443478260869556 0.7326956521739123
 6.599999999999993 0.6885714285714283 0.6212698412698413 0.6448947368421052 0.5783157894736843 0.7443478260869556 0.7299826086956516
 6.699999999999992 0.6878306878306873 0.6246560846560844 0.6364736842105263 0.5694736842105264 0.7443478260869556 0.739721739130434
 6.799999999999992 0.6878306878306873 0.631111111111111 0.6438421052631581 0.5636315789473685 0.7443478260869556 0.7223304347826082
 6.899999999999991 0.6878306878306873 0.6474074074074073 0.6486315789473682 0.5727894736842105 0.7443478260869556 0.7403478260869557
 6.999999999999991 0.6878306878306873 0.6319576719576718 0.6486315789473684 0.5775263157894737 0.7443478260869556 0.7348521739130428
 7.099999999999991 0.6886772486772482 0.6554497354497353 0.6437894736842104 0.5902105263157895 0.7443478260869556 0.7390608695652165
 7.19999999999999 0.6878306878306873 0.6445502645502644 0.6604210526315794 0.5836315789473684 0.7443478260869556 0.7402086956521733
 7.29999999999999 0.6878306878306873 0.6259259259259259 0.6472105263157893 0.5833157894736842 0.7443478260869556 0.7391304347826081
 7.39999999999999 0.6880423280423276 0.6506878306878306 0.6494736842105262 0.5916315789473687 0.7443478260869556 0.7354782608695645
 7.499999999999989 0.6884656084656081 0.6521693121693123 0.6522105263157894 0.5850526315789473 0.7443478260869556 0.7316173913043471
 7.599999999999989 0.6879365079365075 0.6352380952380949 0.6566842105263158 0.591578947368421 0.7443478260869556 0.7307826086956515
 7.699999999999989 0.6878306878306873 0.6460317460317458 0.6494736842105264 0.5869473684210527 0.7443478260869556 0.7359652173913037
 7.799999999999988 0.6881481481481477 0.6322751322751322 0.6450526315789471 0.5899473684210526 0.7443478260869556 0.7425391304347819
 7.899999999999988 0.6878306878306875 0.6390476190476188 0.6514736842105262 0.5986842105263158 0.7443478260869556 0.7396521739130428
 7.999999999999988 0.6879365079365075 0.6448677248677247 0.6530526315789474 0.5818421052631579 0.7443478260869556 0.7378434782608688


==> data/accuracyNhanes.dat <==
eps N50 N100 N150 LDP
 0.01 0.5525374890931596 0 0 0.5169611006270163
 0.1 0.6458310505062804 0 0 0.5090424301454921
 0.2 0.6478561717497615 0 0 0.509814330066354
 0.3 0.6721129847202775 0 0 0.4809861812869057
 0.4 0.7001603051886123 0 0 0.506796128325318
 0.5 0.7022544185385848 0.04930094762687445 0 0.5138905460522308
 0.6 0.686796128325318 0.6686999046285586 0 0.5050782248736833
 0.7 0.6883301881049493 0.6994054503764128 0 0.5196968405673583
 0.7999999999999999 0.6880461029605729 0.7080619305614739 0 0.5206732817921712
 0.8999999999999999 0.6942066922343296 0.7008096426614719 0 0.5066171546843611
 0.9999999999999999 0.6912806152472555 0.7186867149611412 0 0.4952529372374747
 1.1 0.6944461354274466 0.7283659016659564 0.09530244921978044 0.5653679917209471
 1.2 0.6845640307623628 0.725675209512794 0.6961547046529087 0.5240883910634927
 1.3 0.6839146932895029 0.7392747712099996 0.6893123110326494 0.5123662263346926
 1.4 0.6826728353726589 0.7545260851037926 0.6844382216269962 0.5796700553966028
 1.5 0.6871086219841318 0.7585073354842637 0.6860940321827884 0.5958507335484261
 1.6 0.6864430510744506 0.7535601956129137 0.7491365840790569 0.5529774152310218
 1.7 0.6891418599460238 0.7403908199914773 0.7308049755483857 0.5668910939307237
 1.8 0.6769140236602341 0.7528499827519733 0.7481788113065887 0.587733609301759
 1.900000000000001 0.6810494916905094 0.7651792780178972 0.7360280838457012 0.5887709259146523
 2 0.6861792577261014 0.7552525314015544 0.7522331121527568 0.5622134291106102
 2.100000000000001 0.6894502952456322 0.7709746149631704 0.7630567561534871 0.5492810616667679
 2.200000000000001 0.6813903938637609 0.7617093808973033 0.7580325074572349 0.6033737140074265
 2.300000000000001 0.678947261622126 0.7690347192630018 0.7692660457377083 0.592421014183965
 2.400000000000001 0.6819666808709238 0.7658529656459894 0.7695744810373165 0.5977768308272962
 2.500000000000001 0.6859601063290112 0.7671841074653518 0.7631257482599784 0.5829999391246116
 2.600000000000001 0.6838659929790386 0.7667945049816358 0.7639090115866156 0.6170329335849513
 2.700000000000001 0.6834479819808851 0.767500659483371 0.7668188551368682 0.6217921714250925
 2.800000000000001 0.6865566851322011 0.7636614516750876 0.7641565714981432 0.6117477323917936
 2.900000000000001 0.6827418274791501 0.7669081390393863 0.7636249264422394 0.6179484994216835
 3.000000000000001 0.6836508999411538 0.7644284815649035 0.7711856496418499 0.6336945273026111
 3.100000000000001 0.6800551936851931 0.7655607637832025 0.770394269596802 0.6403238570645882
 3.200000000000002 0.6837970008725472 0.7664617195267953 0.7660842921206956 0.6196505752724171
 3.300000000000002 0.680099835636452 0.7654958300359164 0.783908605750695 0.6243014549217747
 3.400000000000002 0.6845356222479251 0.7651833363771027 0.7676995190844341 0.6259329153223346
 3.500000000000002 0.6828432864592845 0.7686370000608753 0.7824881800288144 0.6309953125951171
 3.600000000000002 0.6849455165276679 0.7709096812158844 0.7727562346543293 0.6392974980215494
 3.700000000000002 0.6799415596274427 0.7677806862685416 0.7651711612994867 0.638319839288975
 3.800000000000002 0.6809642661471967 0.7674519591729064 0.7829751831334594 0.6312595117793871
 3.900000000000002 0.6841947200746739 0.7683691483533207 0.7729226273817497 0.6332842271869478
 4.000000000000002 0.6742476816623038 0.7671354071548874 0.7790913333739168 0.641202897668472
 4.100000000000001 0.6827905277896148 0.7698423327448712 0.7874272031817536 0.6380544225969434
 4.200000000000001 0.6742273898662771 0.7667660964671982 0.7841967492542766 0.6422876970840682
 4.300000000000001 0.6825510845964976 0.771047665428867 0.7790507497818633 0.6438655871431175
 4.4 0.683991802114405 0.768697875448956 0.7865343641565714 0.6329433250136963
 4.5 0.6833099977679024 0.7669121973985918 0.7848176782126988 0.6425567662993845
 4.6 0.6839877437551998 0.7699234999289787 0.7862665124490169 0.6430924697144937
 4.699999999999999 0.6823522249954344 0.7665225949148758 0.7898500436273614 0.6428794058562117
 4.799999999999999 0.6834439236216798 0.7700371339867291 0.7813396643736937 0.6417605162232902
 4.899999999999999 0.6797832836184329 0.7683447981980884 0.783506828189363 0.6426444268582205
 4.999999999999998 0.6827134189647126 0.7686735252937237 0.7849069621152168 0.6425421562062451
 5.099999999999998 0.6824252754611311 0.7686207666240539 0.7877843387918265 0.6433700614841413
 5.199999999999998 0.6806030721779184 0.7690022523893588 0.7902599379071042 0.6425494612528149
 5.299999999999997 0.6825186177228546 0.7659422495485074 0.791879223230048 0.6425445912217683
 5.399999999999997 0.681621720338467 0.7689697855157159 0.7906292485947931 0.6425494612528149
 5.499999999999996 0.682088431647085 0.7708203973133663 0.7884539680607132 0.6425397211907219
 5.599999999999996 0.6818408717355573 0.7735192061849394 0.7880805990138188 0.6425470262372917
 5.699999999999996 0.6815283780767435 0.7696231813477811 0.7852681560844951 0.6425397211907219
 5.799999999999995 0.6830989630892229 0.7696962318134777 0.7866195896998843 0.6425433737140068
 5.899999999999995 0.6810048497392504 0.7713033420588058 0.7898743937825937 0.6425409386984835
 5.999999999999995 0.6816907124449586 0.7722164728800146 0.7885270185264098 0.6425397211907219
 6.099999999999994 0.6833140561271078 0.7695907144741382 0.7908443416326779 0.6425433737140067
 6.199999999999994 0.6808506320894463 0.7687546924778315 0.7896106004342444 0.6429414987520539
 6.299999999999994 0.6811347172338224 0.7684178486637853 0.7917899393275298 0.6425397211907219
 6.399999999999993 0.6799375012682374 0.7689535520788945 0.7858160345772206 0.6425482437450531
 6.499999999999993 0.6806639475659991 0.7686735252937237 0.7911324851362593 0.6425397211907219
 6.599999999999993 0.67839126641099 0.7697773989975852 0.7900448448692193 0.6425397211907219
 6.699999999999992 0.6831273716036607 0.7689779022341268 0.7885229601672044 0.642567723869239
 6.799999999999992 0.6803311621111585 0.7694283801059232 0.7887015279722408 0.6425482437450531
 6.899999999999991 0.6818855136868164 0.7723341652969703 0.7895334916093422 0.6425397211907219
 6.999999999999991 0.6829528621578297 0.7701467096852742 0.7893468070858951 0.6425445912217683
 7.099999999999991 0.6801931778981758 0.7689697855157159 0.7882875753332929 0.6425397211907219
 7.19999999999999 0.6835494409610195 0.7705200787321687 0.787845214179907 0.6425445912217683
 7.29999999999999 0.681642012134494 0.7699843753170594 0.7886852945354194 0.6425421562062451
 7.39999999999999 0.6825023842860332 0.7677076358028448 0.7903735719648546 0.6425397211907219
 7.499999999999989 0.6808668655262676 0.7693269211257888 0.7914896207463321 0.6425397211907219
 7.599999999999989 0.6831841886325359 0.7673789087072097 0.7873500943568517 0.6425397211907219
 7.699999999999989 0.6837848257949313 0.7672896248046914 0.7888841541364828 0.6425397211907219
 7.799999999999988 0.6836630750187698 0.7689494937196891 0.7878492725391125 0.6425397211907219
 7.899999999999988 0.679913151113005 0.7689089101276354 0.792203891966478 0.6425397211907219
 7.999999999999988 0.6824131003835151 0.7702684604614355 0.7881739412755423 0.6425397211907219
